Singlet Fission in Carotenoid Dimers -- The Role of the Exchange and Dipolar Interactions

A theory of singlet fission in carotenoid dimers is presented which aims to explain the mechanism behind the creation of two uncorrelated triplets. Following the initial photoexcitation of a carotenoid chain to a "bright" $n^1B_u^+$ state, there is ultrafast internal conversion to the intrachain "dark" $1^1B_u^-$ triplet-pair state. This strongly exchanged-coupled state evolves into a pair of triplets on separate chains and spin-decoheres to form a pair of single, unentangled triplets, corresponding to complete singlet fission. The simulated EPR spectra for lycopene dimers shows a distinct spectral signal due to the residual exchange coupling between the triplet-pairs on seperate carotenoid chains.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate-pccp.tex (the template with example text)

 - rsc-articletemplate-pccp.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate-pccp.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


